Jets from neutron-star merger remnants and massive blue kilonovae

We perform high-resolution three-dimensional general-relativistic magnetohydrodynamic simulations with neutrino transport of binary neutron star (BNS) mergers resulting in a long-lived remnant neutron star, with properties typical of galactic BNS and consistent with those inferred for the first observed BNS merger GW170817. We demonstrate self-consistently that within $\lesssim\!30$ ms post-merger magnetized ($\sigma\sim 5-10$) twin polar jets emerge with asymptotic Lorentz factor $\Gamma\sim 5-10$, which successfully break out from the merger debris within $\lesssim\!20$ ms. A fast ($v\lesssim 0.6c$), magnetized ($\sigma\sim 0.1$) wind surrounds the jet core and generates a UV/blue kilonova precursor on timescales of hours, similar to the precursor signal due to free neutron decay in fast dynamical ejecta. Post-merger ejecta are quickly dominated by MHD-driven outflows from an accretion disk. We demonstrate that within only 50 ms post-merger, $\gtrsim 2\times 10^{-2}M_\odot$ of lanthanide-free, quasi-spherical ejecta with velocity $\sim\!0.1c$ is launched, yielding a kilonova signal consistent with GW170817 on timescales of $\lesssim\!5$\,d.

==> outline_of_paper.txt <==
***********************************************************************
       Outline of the paper:

      'GRMHD simulations of BNS merger with weak interactions
       Electromagnetic signatures from dynamical ejecta'              
***********************************************************************

Authors: L. Combi, D. Siegel

* What we do here:
-------------------

GRMHD simulations of equal mass BNS (1.35Msun) for three different EOS: APR4, SFHo, LS220 at two resolutions: 220 and 180 m.

Duration of simulations:
	APR4_220m = 25 ms (should we keep running this one?)
	APR4_180m = 35 ms (running..)
	LS220_220m = 25 ms (should we keep running this one for this?)
	LS220_180m = 50 ms (running..)
	SFHo_180m = 35 ms (problem with refinement :(, maybe we should play with the boundary or, at some point clean the divbs there...)
	SFHo_220m = 70 ms (running..)

Enough for dynamical ejecta (35 ms is enough for capturing dynamical ejecta at ~700 km)

* Main points of our paper:
----------------------------

1) First GRMHD simulations of BNS merger with  (approximate) neutrino transport.
2) First use of realistic finite-temperature APR4 EOS.
3) Careful study of fast ejecta: 
	nucleosynthesis of this particular ejecta, thermodynamical properties,
	we simulate EOS that both produce fast ejecta but long (APR4) and short (SFHo) lived remnants.
	new look at dynamical ejecta: we check convergence at larger distances, low atmo levels, Ye tails more pronounced.
4) New modelling of Kilonova form NR:  
	axisymetrical model with thermalization/heating rates more carefully calculated according to abundances
	relativistic effects
5) New modelling of radio signalss
6) Correlation between electromagnetic signals? Rebrightening? UV catalog according to EOS.
7) Post-remnant condition! (will be studied in other papers)



%\subsection{Including neutrino absorption in Skynet}

%To include effects of neutrino irradiation on r-process nucleosynthesis, the nuclear network calculations with SkyNet assume a Fermi-Dirac distribution for electron neutrinos and anti-neutrinos. We define this distribution locally at the position of the tracer particle given the neutrino luminosity and average energy as obtained from our one-moment neutrino transport scheme. %%SkyNet can do this for us if we provide a temperature and a normalization for distribution. We are thus going to fit the average neutrino spectrum in our simulation with a FD distribution. 


%One way of doing this would be to define the average energy and number density from the FD distro we have (e.g. \url{https://adsabs.harvard.edu/pdf/1989A%26A...224...49J }):
%\begin{equation}
%    e_{\nu} = \frac{4 \pi}{(hc)^3} T^4 \zeta_{3}(\mu), \quad  n_{\nu} = \frac{4 \pi}{(hc)^3} T^3 \zeta_{2}(\mu), 
%\end{equation}
%So this implies, taking $\mu=0$ expected in r-proc regions, that:
%\begin{equation}
%    T = \frac{e_{\nu}}{n_{\nu}} \frac{\zeta_3(0)}{\zeta_2(0)}
%\end{equation}
%where $\zeta_3(0)/ \zeta_2(0) \sim 1.803/5.6822$. This is what Xinyu does with M1.

%\luc{What should we do for M0? We could take eave directly; I'm not entirely sure how this average neutrino density is related to the average neutrino density defined in the M1 scheme (see nice appendix in Foucart 2016)}. Taking eave we would do:

%\begin{equation}
%T = \langle e_{\nu} \rangle \frac{\zeta_3(0)}{\zeta_2(0)},
%\end{equation}
%this gives $T\sim 5$ MeV or so, comparable with Xinyu's results. Another way would be to assume:
%\begin{equation}
%T^4 = \frac{L_{\nu}}{4 \pi r^2} \frac{1}{\sigma_{\rm SB} (7/16)},
%\end{equation}

%Also, what's the proper normalization here? We can do as Fernandez (2012,2013) and treat $L_{\nu}$ and $T_{\nu}$ as separate variables. This mean we can normalize the distribution to get the total radiated energy, e.g. multiply to $F_{\nu}/(7/16)/\sigma_B T^4$.

%In the actual implementation, we have to make two assumptions: i) we assume the system is axisymmetric (only extrapolating using xz snapshots) and ii) doesn't change too much in time. Maybe for SI: 2D plot showing the effective temperature of free streaming neutrinos?.  
